Hyperwave: Hyper-Fast Communication within General Relativity

Warp-drives are solutions of general relativity widely considered unphysical due to high negative energy requirements. While the majority of the literature has focused on macroscopic solutions towards the goal of interstellar travel, in this work we explore what happens in the small radius limit. In this regime the magnitude of the total negative energy requirements gets smaller than the energy contained in a lightning bolt, more than 70 orders of magnitude less than the original Alcubierre warp drive. Such an amount could conceivably be generated with current technology by scaling up Casimir-like apparatuses. We then describe a tubular distribution of externally-generated negative energy which addresses the major issues plaguing macroscopic warp-drives and propose a concrete mechanism to accelerate and decelerate a warp. A byproduct of warp deceleration is the emission of a ray of high-energy particles. The detection of such particles could be used as the backbone of a faster-than-light communication device, reminiscent of the hyperwave of science fiction, even though significant engineering challenges remain to achieve practical communication.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

